Offsets between X-ray and Radio Components in X-ray Jets: The AtlasX

The X-ray emission mechanism of powerful extragalactic jets, which has important implications for their environmental impact, is poorly understood. The X-ray/radio positional offsets in individual features of jets provide important clues. Extending the previous work in Reddy et al. 2021, we present a detailed comparison between X-ray maps deconvolved using the Low Count Image Reconstruction and Analysis (LIRA) tool and radio maps of 164 components from 77 Chandra-detected X-ray jets. We detect 94 offsets (57%), with 58 new detections. In FR II-type jet knots, the X-rays peak and decay before the radio in about half the cases, disagreeing with the predictions of one-zone models. While a similar number of knots lack statistically significant offsets, we argue that projection and distance effects result in offsets below the detection level. Similar de-projected offsets imply that X-rays could be more compact than radio for most knots, and we qualitatively reproduce this finding with a "moving-knot" model. The bulk Lorentz factor derived for knots under this model is consistent with previous radio-based estimates, suggesting kpc-scale jets are only mildly relativistic. An analysis of X-ray/radio flux ratio distributions does not support the commonly invoked mechanism of X-ray production from inverse Compton scattering of the cosmic microwave background but does show a marginally significant trend of declining flux ratio as a function of distance from the core. Our results imply the need for multi-zone models to explain the X-ray emission from powerful jets. We provide an interactive list of our X-ray jet samples at http://astro.umbc.edu/Atlas-X.

==> datafile1.txt <==
Title: Offsets between X-ray and Radio Components in X-ray Jets: The AtlasX
Authors: Karthik Reddy, Markos Georganopoulos, Eileen T. Meyer, Mary Keenan, Kassidy E. Kollman
Table: Table 1
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units  Label      Explanations
--------------------------------------------------------------------------------
   1- 13 A13    ---      Name       Source name
  15- 25 A11    ---      Project    Project code
  27- 37 A11    ---      Date       Observing date
  39- 43 F5.2   GHz      Frequency  Frequency of the observation
  45- 48 F4.2   arcsec   Maja       Major axis of the beam
  50- 53 F4.2   arcsec   Mina       Minor axis of the beam
  55- 60 F6.2   deg      PA         Position angle of the beam
  62- 68 F7.3   ---      RMS        Image noise in 10^-5 mJy/beam
--------------------------------------------------------------------------------

--------------------------------------------------------------------------------
3C 9          15A-357     2019 Jun 15 14.99 0.15 0.12 -55.58   0.470 
3C15          AB0534      1990 May 25  8.40 0.35 0.26  51.76   2.210 
3C 31         AL0405      1996 Nov 13  8.46 0.24 0.22 167.00   1.040 
4C +01.02     AR0197      1989 Jan 08  4.80 0.47 0.39  18.26  11.800 
3C 47         AB0796      1996 Nov 07  4.84 0.40 0.38  61.81   2.190 
PKS 0144-522  ATCA(C890)  2004 May 08 17.73 0.40 0.40   0.00  12.100 
4C +35.03     AM0221      1987 Aug 15  4.86 0.39 0.36 -20.48   5.260 
PKS 0208-512  ATCA(C890)  2002 Feb 01  8.64 1.33 1.21 -26.06  27.400 
3C 66B        AA0128      1991 Aug 19  8.21 0.24 0.20   9.80   2.660 
4C +28.07     AW0482      1998 May 24  8.47 0.23 0.22 -13.17  17.800 
3C 78         AP0439      2003 Sep 06  8.46 0.25 0.23  -1.58   4.060 
3C 83.1       GO0001      1993 Feb 23  4.98 1.40 1.20 -84.40   4.670 
3C 88         AP0077      1984 Apr 22  4.83 4.83 4.29   5.50  24.400 
PKS 0405-12   AB0534      1990 May 25  8.46 0.36 0.21  26.16   6.870 
PKS 0413-21   AJ0268      1999 Jul 02  8.46 0.51 0.25 -28.45   3.090 
3C 111        AB0534      1989 May 25  8.40 1.95 1.59  57.47  55.200 
3C 120        16B-353     2017 Jan 03 10.00 0.22 0.18   3.16   8.060 
3C 123        AP0315      1995 Aug 07  8.44 0.22 0.21 -46.55 114.000 
PKS 0454-46   ATCA(C890)  2000 Sep 03  8.64 2.09 0.91  -4.33 214.000 
PKS 0605-089  16B-332     2016 Nov 18  9.99 0.26 0.16 -22.16   1.980 
PKS 0637-752  ATCA_C890   2004 May 10 17.73 0.62 0.60   8.45  75.000 
B2 0738+313   AG0589      2001 Apr 07  4.86 1.41 1.22  68.96   2.280 
OJ 248        AM0723      2003 Aug 28  4.86 0.39 0.38  57.67   0.560 
4C +29.30     VAN         1982 Feb 07  4.80 0.55 0.42 -12.34  19.800 
3C 207        15A-397     2015 Aug 08 14.99 0.13 0.11 -16.08   2.220 
OJ 287        AS0490      1999 Jan 04  1.43 1.44 1.29 -49.63  11.900 
PKS 0920-397  AH0604      1998 May 19  8.46 0.15 0.13  68.65   5.180 
3C 228        AP0331      1996 Dec 15  8.47 0.25 0.22  -2.21   4.650 
Q 0957+561    AR0247      1991 Aug 17  8.44 0.24 0.21  79.95   1.350 
PKS 1030-357  ATCA(C890)  2004 May 12 18.94 0.88 0.47  11.83   6.600 
PKS 1045-188  BR0044      1996 Dec 13  8.41 0.50 0.25 -17.62  17.500 
PKS 1055+201  VH0025      1986 Jun 02  4.98 0.75 0.69 -60.50  41.300 
3C 254        AB0522      1989 Feb 01  4.86 0.49 0.37  76.70   6.760 
PKS 1127-145  AC0779      2005 May 11  8.46 0.98 0.69   6.11   6.730 
PKS 1136-135  AH0938      2003 Nov 08  4.86 0.57 0.55  77.00  10.300 
3C 263        AB0454      1987 Jul 12  4.86 0.53 0.46 102.00   2.530 
3C 265        AF0186      1990 Sep 16  8.44 0.92 0.74 -81.86   4.210 
4C +49.22     16B-189     2016 Dec 07  4.86 0.44 0.39  19.51   0.940 
PKS 1202-262  AE0059      1988 Oct 30  4.86 0.50 0.50   0.00   6.060 
3C 270.1      AB0796      1996 Nov 12  8.40 0.22 0.22 -41.90   1.270 
M84           AW0530      2008 Nov 18  8.40 0.42 0.41 138.00   2.280 
4C +21.35     AN0122      2004 Oct 16  8.46 0.25 0.22 -57.24   9.340 
M87           15A-357     2015 Aug 01  9.99 0.26 0.23 -34.67  17.600 
PKS 1229-02   AK0353      1994 Mar 21  8.52 0.28 0.26 -20.56   9.220 
3C 275.1      AG0247      1987 Sep 14  4.86 0.42 0.40 -46.06   3.810 
3C 277.3      VANB        1981 Mar 18  4.87 0.44 0.43 -72.87   9.800 
4C +52.27     AM0723      2003 Aug 28  4.86 0.48 0.38  54.33   3.760 
3C 287.1      AS0179      1984 Jan 31  4.86 2.38 1.25 -50.00  12.600 
PKS 1335-127  AJ0133      1986 Mar 21  4.86 0.52 0.59   4.54  39.200 
4C +19.44     S71062      2006 Feb 06  4.86 0.47 0.43  38.55   5.810 
3C 294        AM0224      1987 Oct 12  4.76 0.46 0.40  79.05   2.540 
3C 295        AC0238      1988 Nov 26  8.56 0.23 0.21 -86.93   9.630 
3C 299        AP0158      1989 Jan 21  4.86 0.42 0.35  40.26  10.300 
PKS B1421-490 ATCA(C890)  2004 May 08 20.16 0.79 0.41   7.24  96.000 
3C 303        AK0403      1995 Jul 27  8.44 0.41 0.22 -78.30  11.700 
PKS 1510-08   AO0070      1986 May 06  4.86 0.51 0.39   7.40  11.700 
3C 325        AF0213      1991 Jul 20  4.86 0.40 0.38  32.00   2.920 
4C +00.58     15A-357     2015 Jun 22  9.99 0.21 0.17  -1.46   1.690 
3C 330        AF0123      1991 Jul 20  4.85 0.41 0.39  42.11   4.240 
4C +15.55     AH0171      1985 Jan 02  4.80 0.48 0.40  79.87  41.700 
3C 346        AS0179      1985 Mar 03  4.86 0.36 0.34   4.00  74.400 
3C 345        AR0196      1989 Jan 08  8.44 0.23 0.22 -37.60  20.900 
4C +69.21     AF0310      1996 Dec 15  8.44 0.31 0.20 -20.64   8.680 
3C 351        UH0001      1991 Nov 25  8.44 1.17 0.81 110.30   3.290 
1800+440      AD0337      1994 May 04  8.44 0.24 0.22 -22.61  12.900 
4C +56.27     AM0672      2000 Nov 05  4.86 0.68 0.38  79.85  13.400 
3C 380        AW0101      1983 Oct 29  4.86 0.39 0.37   7.89  94.100 
1849+670      16B-386     2016 Sep 08  9.99 0.77 0.55  54.28   0.920 
4C +73.18     AE0027      1983 Nov 01  4.86 0.47 0.35 -35.15  44.500 
3C 403        AB0534      1989 Apr 07  8.35 1.00 0.98 -25.82   9.040 
S5 2007+777   AH0386      1990 Mar 27  1.43 1.57 0.13 -80.15  14.700 
PKS 2101-490  ATCA(C890)  2004 May 08 17.73 0.92 0.55 173.50  15.700 
PKS 2152-69   ATCA(C2034) 2013 Oct 30 18.00 0.55 0.47   6.68   6.120 
4C +08.64     VH0225      1986 Jun 01  4.80 0.45 0.41 -42.75   5.170 
4C -03.79     16B-121     2016 Nov 01  6.00 0.43 0.27  34.94   1.440 
3C 452        AB0534      1989 Jul 02  8.40 0.25 0.25  -0.11   9.810 
3C 454.3      BR0080      2002 Apr 4   8.40 0.25 0.23 -78.30   0.350 

==> datafile2.txt <==
Title: Offsets between X-ray and Radio Components in X-ray Jets: The AtlasX
Authors: Karthik Reddy, Markos Georganopoulos, Eileen T. Meyer, Mary Keenan, Kassidy E. Kollman
Table: Table 2
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label     Explanations
--------------------------------------------------------------------------------
   1- 13 A13    ---     Name      Source name
  15- 42 A28    ---     ObsIDs    Chandra Observation IDs
  44- 49 F6.2   s       Exposure  Effective exposure after removing background flares, if any
  51- 54 A4     ---     Modes     Chandra observation modes for each ObsID (1)
  56- 61 F6.4   ct/s    Rate      Average of the count rate from each epoch
--------------------------------------------------------------------------------
Note (1):   
    F = FAINT
    V = VFAINT
    A single value is provided if all the current and subsequent obsIDs have the same mode.

--------------------------------------------------------------------------------
3C 9          1595, 17088, 18700, 18701                           89.00 F, V 0.0210 
3C15          17128                                              116.34 V    0.0450 
3C 31         2147                                                44.00 F    0.0270 
4C +01.02     9281, 10380, 10799                                  70.30 V    0.1630 
3C 47         2129                                                34.70 F    0.2220 
PKS 0144-522  10366                                                5.41 V    0.0910 
4C +35.03     856                                                  8.20 V    0.0200 
PKS 0208-512  3108, 4813                                          50.80 F, V 0.2860 
3C 66B        828                                                 44.00 F    0.0450 
4C +28.07     4898, 17089                                         43.40 V, V 0.2110 
3C 78         4157                                                47.41 V    0.4440 
3C 83.1       3237                                                71.38 V    0.0110 
3C 88         11751, 11977, 12007                                 97.70 V    0.0160 
PKS 0405-12   2131                                                 6.30 F    0.0360 
PKS 0413-21   3117                                                 4.37 F    0.0750 
3C 111        14990                                               85.89 V    0.3290 
3C 120        1613                                                 4.09 V    0.2930 
3C 123        829                                                 27.82 F    0.0150 
PKS 0454-46   4893                                                 5.80 F    0.3630 
PKS 0605-089  2132, 11431, 12056                                  66.60 F    0.2550 
PKS 0637-752  19692, 20864, 20865, 20866, 20867                  108.56 F    0.5920 
B2 0738+313   377                                                 26.00 F    0.1410 
OJ 248        3047                                                17.50 F    0.3510 
4C +29.30     2135, 11688, 11689, 12106, 12119                   222.99 F, V 0.0240 
3C 207        2130                                                14.33 F    0.1780 
OJ 287        9182                                                42.20 F    0.4460 
PKS 0920-397  3114, 5732, 7220, 7221, 7223                        83.06 F    0.1370 
3C 228        2095, 2453                                          22.34 F    0.0250 
Q 0957+561    362, 2038, 12076, 12077, 12078, 12079, 12080, 1...  78.75 F, V 0.1700 
PKS 1030-357  3115, 5730                                          31.30 F    0.0630 
PKS 1045-188  9280, 15037                                         55.00 V    0.1640 
PKS 1055+201  4889, 5733, 7795, 7796                             230.63 F, V 0.2640 
3C 254        2209                                                24.50 V    0.1880 
PKS 1127-145  866, 5708                                          126.00 V    0.5720 
PKS 1136-135  2138, 3973                                          74.70 F, V 0.2840 
3C 263        2126                                                24.30 F    0.1970 
3C 265        2984                                                41.20 F    0.0060 
4C +49.22     2139, 3974                                          63.19 F, V 0.5930 
PKS 1202-262  3118, 4812                                          38.80 F, V 0.1930 
3C 270.1      9255, 13906                                         97.31 F    0.0850 
M84           803, 963, 1619, 5908, 6131                         120.40 F    0.0330 
4C +21.35     3049                                                17.40 F    0.4470 
M87           2707                                                88.43 F    0.0860 
PKS 1229-02   3118, 4812                                          38.80 F, V 0.1910 
3C 275.1      2096                                                20.90 F    0.1740 
3C 277.3      11391                                               23.20 V    0.0570 
4C +52.27     3050                                                11.40 F    0.1490 
3C 287.1      9309                                                 7.70 V    0.2220 
PKS 1335-127  9282                                                 0.20 V    0.3780 
4C +19.44     2140, 6903, 6904, 7302, 7303, 6904                 143.66 F    0.5940 
3C 294        3207                                               112.52 V    0.0010 
3C 295        578                                                 14.50 F    0.0150 
3C 299        10381, 12019                                        45.40 V    0.0020 
PKS B1421-490 4895, 5729                                          50.68 F    0.0420 
3C 303        1623                                                13.90 V    0.1990 
PKS 1510-08   2141, 11432                                         52.20 F    0.6230 
3C 325        4818, 6267                                          54.20 V    0.0120 
4C +00.58     9274, 10304                                         99.30 F    0.0110 
3C 330        2127                                                40.80 F    0.0040 
4C +15.55     3229                                                48.80 V    0.0330 
3C 346        3129                                                38.90 F    0.0730 
3C 345        2143, 10379, 12011                                  62.30 F, V 0.5460 
4C +69.21     2142, 17090, 18762, 18763                           68.18 F, V 0.0870 
3C 351        435, 2128                                           47.90 V, F 0.1680 
1800+440      9286                                                 8.20 V    0.1760 
4C +56.27     10369                                                5.11 V    0.5180 
3C 380        3124                                                 5.00 F    0.5150 
1849+670      9291, 15038, 16322                                  78.69 V    0.3010 
4C +73.18     2145, 13393, 14408, 17091                           58.60 F, V 0.5340 
3C 403        2968                                                25.50 F    0.0430 
S5 2007+777   5709                                                28.60 F    0.2310 
PKS 2101-490  3126, 5731                                          39.30 F    0.0850 
PKS 2152-69   1627, 16083, 16084                                 175.80 V    0.1920 
4C +08.64     3051                                                16.90 F    0.2710 
4C -03.79     9285, 15039                                         56.40 V    0.1550 
3C 452        2195                                                72.90 F    0.0320 
3C 454.3      4843                                                17.70 F    1.1500 

==> datafile4.txt <==
Title: Offsets between X-ray and Radio Components in X-ray Jets: The AtlasX
Authors: Karthik Reddy, Markos Georganopoulos, Eileen T. Meyer, Mary Keenan, Kassidy E. Kollman
Table: Table 4
================================================================================
Byte-by-byte Description of file: datafile4.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label      Explanations
--------------------------------------------------------------------------------
   1- 13 A13    ---      Name       Name of the source
  15- 19 A5     ---      Component  Name of the component
  21- 25 F5.2   arcsec   Sepa       Angular offset
  27- 30 F4.2   arcsec e_Sepa       Uncertainty in angular offset
  32- 33 I2     ---    r_Sepa       Reference in which offset was previously identified
  35- 45 A11    ---      Type       Type of the offset
  47- 51 F5.2   kpc      Sepk       Sky projected offset (kpc)
  53- 56 F4.2   kpc    e_Sepk       Uncertainty in sky projected offset
  58- 61 F4.2   ---      Sp-IndexR  Radio spectral index
  63- 66 F4.2   ---    e_Sp-IndexR  Uncertainty in radio spectral index
  68- 71 F4.2   ---      Sp-IndexX  X-ray spectral index
  73- 76 F4.2   ---    e_Sp-IndexX  Uncertainty in X-ray spectral index
  78- 79 I2     ---    r_Sp-IndexX  Reference for X-ray spectral index
  81- 85 F5.2   GHz      nuR        Radio frequency
  87- 94 F8.2   mJy      FR         Radio flux at nuR (mJy)
  96-101 F6.2   nJy      FX         X-ray flux at 1 keV (nJY)
 103-104 I2     ---    r_FX         Reference for X-ray flux
 106-111 F6.2   ---      R          X-ray-to-radio flux ratio
--------------------------------------------------------------------------------
Note (1):   ***ADD LENGTHY NOTES HERE***
Note (2):   ***OR REMOVE THIS SECTION***
--------------------------------------------------------------------------------
3C 9          H      0.29 0.09    Xf+Bnd       2.46 0.77                        14.99    47.20   0.30      0.10 
3C15          B      0.66 0.29    Xf+Flr       0.92 0.40                         8.40    33.20   0.64      0.56 
              C      0.14 0.04    Co-s         0.20 0.06 0.90      0.70 0.36 32  8.40     8.30   1.10      3.82 
3C 31         B      0.77 0.05    Xf+Flr       0.26 0.02 0.55      1.30 0.20     8.46     6.83   2.45     10.25 
4C +01.02     B      0.12 0.07    Co-s+Bnd     0.97 0.56 1.02      0.80 0.30  1  4.80    10.04   4.55  1  22.85 
              SHS    0.40 0.06  1 Xf           3.41 0.50 1.02      0.90 0.60  1  4.80   114.60   1.72  1   0.76 
3C 47         SHS    0.20 0.13    Co-s+Bnd     1.07 0.72                         4.84   212.00   0.54  3   0.13 
PKS 0144-522  A      0.19 0.15    Co-s         0.35 0.28                        17.73     2.78   1.02      4.98 
4C +35.03     A      0.47 0.18    Rf           0.34 0.13                         4.86    16.96   1.56      4.58 
PKS 0208-512  K3     0.13 0.30    Co-s         1.05 2.41 0.50      0.62 0.12     8.64    59.60   4.07  4   1.91 
3C 66B        B      0.42 0.06  5 Xf+Flr       0.18 0.03 0.60                    8.21    17.70   6.10  5  10.16 
              C      0.29 0.10    Xf           0.12 0.04                         8.21     6.78   0.74      3.23 
              D      0.14 0.05    Co-s         0.06 0.02                         8.21     1.18   1.45     36.17 
              A                   (T)Co-s                0.75      0.97 0.34  5  8.21     1.60   4.00  5  73.69 
4C +28.07     D                   (T)Co-s                                        8.47     5.86   1.92      9.37 
              C                   (T)Co-s                                        8.47     6.42   6.64     29.53 
              NHS-a  1.17 0.12    Xf+Jet-HS    9.76 1.01                         8.47    35.70   1.06      0.85 
3C 78         C      0.10 0.01    Co-s         0.06 0.01                         8.46    72.80  17.83      7.00 
3C 83.1       E1     0.72 0.12    Xf           0.36 0.06           0.71 0.40     4.98    13.77   0.19      0.68 
              W1     0.65 0.22    Xf           0.33 0.11           1.13 0.53     4.98     3.55   0.19      2.55 
3C 88         C      1.14 0.23    Xf           0.70 0.14                         4.83    47.70   0.36      0.38 
PKS 0405-12   NHS    0.12 0.08    Co-s         0.78 0.51 0.90 0.10               8.46   115.00   1.90      0.47 
PKS 0413-21   A      0.24 0.08    Xf           1.81 0.60                         8.46   258.00   5.35      0.59 
3C 111        NHS    0.56 0.10  6 Xf           0.53 0.10           0.83 0.28  6  8.40   610.31   3.72  6   0.18 
              K97    0.52 0.10    Amb          0.49 0.10                         8.40    27.88   1.18  6   1.22 
              K61    0.91 0.16  6 Xf           0.86 0.15           1.01 0.21  6  8.40    38.13   8.76  6   6.62 
              K45    0.47 0.69    Co-s         0.45 0.66                         8.40    11.96   1.10  6   2.65 
              K30    0.87 0.09  6 Xf           0.83 0.09           0.79 0.30  6  8.40    13.15   4.46  6   9.77 
              K14    2.00 0.25  6 Xf           1.90 0.24                         8.40     9.35   1.82  6   5.61 
              K9     0.27 0.13  6 Xf           0.26 0.12                         8.40     6.91   2.14  6   8.92 
3C 120        K4     0.32 0.11    Xf           0.21 0.07 0.74 0.04 0.90 0.20  7 10.00    57.60  10.00  7   4.20 
              K7     0.17 0.22    Co-s+Bnd     0.11 0.14 0.68 0.04 2.40 0.60  7 10.00    12.98   6.30  7  11.75 
3C 123        SHS    0.37 0.06    Xf+Jet-HS    1.29 0.22 0.50      0.60 0.30  8  8.44  2189.00   4.60  8   0.06 
PKS 0454-46   A      0.14 0.05    Co-s+Bnd     1.04 0.42           0.71 0.23     8.64    68.70  11.39      4.65 
PKS 0605-089  WHS    1.02 0.06 38 Xf+Bnd       7.85 0.46           0.43 0.11     9.99    18.50  11.62     15.21 
PKS 0637-752  D      0.14 0.12    Co-s         0.97 0.83                        17.73    20.30   1.26      0.85 
              E      0.17 0.15    Co-s         1.17 1.03                        17.73    16.60   1.23      1.01 
              F      0.11 0.06    Co-s         0.76 0.41                        17.73    33.30   6.30      2.58 
              H      0.09 0.11    Co-s         0.62 0.76                        17.73    47.00   2.14      0.62 
              G      0.10 0.12    Co-s         0.69 0.83                        17.73    47.00   8.57      2.49 
B2 0738+313   A      0.54 0.13    Xf           3.72 0.91           0.54 0.37 33  4.86     0.41   0.48     58.90 
OJ 248        C4     0.29 0.07 39 Xf           2.31 0.57 1.13 0.10               4.86     0.26   0.97    185.60 
              C2     0.08 0.05    Co-s+Bnd     0.63 0.36                         4.86     0.18   1.89    515.30 
4C +29.30     NHS-a  0.09 0.05    Co-s         0.11 0.06 0.85 0.10 2.34 0.16 34  4.80     8.78   1.05      6.01 
              A      0.32 0.11 34 Xf           0.38 0.13                         4.80     5.36   0.23      2.15 
              SHS    0.12 0.02    Co-s         0.14 0.03           1.16 0.08 34  4.80    12.65   2.13      8.47 
3C 207        F      0.35 0.06    Rf+Bnd       2.48 0.43 0.80      0.23 0.33    14.99    55.70   4.60      1.33 
              WHS    0.33 0.09    Xf           2.32 0.62 0.80      0.64 0.38    14.99    16.80   1.30      1.25 
OJ 287        J1     0.51 0.23    Rf           2.28 1.05                         1.43     1.26   1.23    164.85 
              J2     0.23 0.05 40 Rf           1.04 0.24           0.65 0.09     1.43     3.08   6.36    349.61 
              J4     0.47 0.06    Xf           2.11 0.26           0.69 0.11     1.43     1.71   6.03    596.75 
              J3     0.36 0.09    Xf+Bnd       1.63 0.40           0.66 0.14     1.43     1.63   3.24    336.07 
PKS 0920-397  E      0.23 0.13    Co-s+Vnsh    1.99 1.14                         8.46    12.00   1.78      4.25 
              C                   (T)Co-s                                        8.46    11.70   1.75      4.28 
              SHS    0.81 0.10    Xf+Jet-HS    6.88 0.89           0.87 0.52     8.46    15.20   1.81      3.40 
3C 228        SHS    0.31 0.04    Xf           2.04 0.23                         8.47   135.50   1.30  3   0.27 
Q 0957+561    WHS    0.74 0.18    Xf           6.27 1.57                         8.44    40.80   0.16      0.11 
PKS 1030-357  E      0.40 0.07    Rf+Bnd       3.37 0.62           1.27 0.21    18.94     6.29   3.88      7.87 
              D      0.27 0.07    Xf+Bnd       2.28 0.61           0.89 0.21    18.94     3.92   2.84      9.25 
              C      0.41 0.14    Rf+Vnsh      3.52 1.17                        18.94     2.13   0.57      3.40 
              B      0.26 0.17    Co-s         2.22 1.45                        18.94     3.66   0.36      1.26 
              F      0.31 0.11    Xf+Bnd       2.62 0.95           0.85 0.35    18.94     5.37   0.96      2.29 
PKS 1045-188  H      0.20 0.04    Xf+Bnd       1.36 0.27           0.81 0.30 11  8.41    16.40   0.90 11   1.58 
PKS 1055+201  A      0.09 0.04    Co-s         0.70 0.34           0.83 0.14     4.98    15.00   1.08      3.51 
              NHS-a  0.11 0.04    Co-s         0.88 0.29           1.20 0.13     4.98   488.00   1.38      0.14 
              NHS-b  0.23 0.09    Co-s         1.84 0.72                         4.98   370.00   0.19      0.02 
3C 254        EHS    0.34 0.13    Xf           2.45 0.93           1.47 0.69     4.86   274.00   1.09      0.20 
PKS 1127-145  C      0.50 0.26 41 Xf           4.17 2.12 0.85 0.08 0.83 0.41     8.46    12.20   0.33      0.76 
              B      0.47 0.13 41 Xf           3.93 1.11 0.91 0.07 0.89 0.20     8.46     6.01   0.84      3.98 
PKS 1136-135  A      0.28 0.07 12 Xf           1.80 0.45 0.67 0.11               4.86     3.84   1.70 12  22.04 
              EHS    0.35 0.17    Xf+Jet-HS    2.23 1.06 0.85 0.08               4.86   207.00   0.32 12   0.08 
              B                   (T)Co-s                0.81 0.13               4.86    10.90   3.50 12  15.99 
              E                   (T)Co-s                0.82 0.09               4.86   111.50   0.70 12   0.31 
              alpha  0.37 0.10    Xf           2.39 0.61 0.75 0.10               4.86     2.56   1.90 12  36.96 
              C                   (T)Co-s                0.66 0.09               4.86    31.50   1.80 12   2.85 
3C 263        WHS    0.28 0.07    Xf           1.94 0.46 0.84      1.07 0.21 13  4.86   534.60   1.70 13   0.16 
3C 265        E      0.19 0.11    Co-s         1.43 0.82 1.17 0.11 1.06 0.49     8.44   166.40   0.36      0.06 
4C +49.22     H      0.12 0.03    Co-s         0.56 0.13 0.72 0.09 0.64 0.20     4.86     9.74   1.00 12   5.11 
              E      0.10 0.01    Co-s         0.46 0.06 0.67 0.08 0.69 0.17     4.86     3.37   1.70 12  25.12 
              D      0.12 0.04    Co-s         0.55 0.20 0.68 0.10 0.86 0.19     4.86     4.22   1.30 12  15.34 
              B      0.20 0.03    Xf           0.95 0.12 0.72 0.09 0.73 0.20 12  4.86     6.48   7.60 12  58.40 
PKS 1202-262  B                   (T)Co-s                                        4.86    13.30   1.73      6.49 
              D                   (T)Co-s                                        4.86    11.40   2.31     10.10 
              C                   (T)Co-s                                        4.86     9.93   1.27      6.35 
              NHS    0.28 0.02 42 Xf+Jet-HS    2.11 0.16                         4.86    40.10  10.70     13.29 
3C 270.1      SHS    0.38 0.05 14 Xf+Jet-HS    3.26 0.40           0.66 0.16     8.40   158.00   1.41 14   0.26 
              NHS-a  0.26 0.12    Co-s+Jet-HS  2.24 1.03                         8.40     7.26   0.33 14   1.31 
M84           B      1.37 0.10    Xf           0.11 0.01 0.65                    8.40     9.50   0.66 15   2.00 
              A      0.60 0.11    Xf+Flr       0.05 0.01 0.65                    8.40     1.84   0.60 15   9.39 
4C +21.35     C2     0.19 0.03    Xf+Bnd       1.07 0.17                         8.46    29.60  11.61     11.22 
M87           B      0.19 0.05 17 Xf           0.01 0.00           1.28 0.24 35  9.99  1440.00  19.20 17   0.32 
              A      0.03 0.03    Co-s         0.00 0.00           1.32 0.01 35  9.99  1720.00 142.00 17   2.00 
              I      0.23 0.03 17 Xf           0.02 0.00                         9.99   270.00   6.48      0.58 
              E      0.18 0.10    Co-s         0.01 0.01           1.32 0.26 35  9.99   200.00  15.40 17   1.87 
              D      0.21 0.01 17 Xf           0.02 0.00           1.04 0.16 35  9.99   230.00  67.90 17   7.15 
              F      0.40 0.05 17 Xf           0.03 0.00           1.90 0.44 35  9.99   300.00  10.00 17   0.81 
              C      0.36 0.02 17 Xf           0.03 0.00           1.54 0.88 35  9.99  1550.00   7.20 17   0.11 
PKS 1229-02   C      0.16 0.01    Xf+Bnd       1.28 0.05                         8.52    37.40   2.79      2.12 
              EHS    0.53 0.14    Xf           4.32 1.11                         8.52    29.20   0.57      0.56 
3C 275.1      EHS    0.41 0.06    Xf           2.64 0.38 0.69 0.12 0.86 0.21     4.86   193.80   1.78  3   0.46 
3C 277.3      K2     0.27 0.03 18 Xf+Bnd       0.45 0.05 0.67 0.04 1.00 0.60 18  4.87    12.60   0.40 18   1.58 
              NHS    3.07 0.11 18 Xf+Jet-HS    5.12 0.18           1.30 0.80 18  4.87    98.50   0.70 18   0.35 
4C +52.27     WHS    0.26 0.06    Xf           2.09 0.46           0.88 0.05 36  4.86    61.30   2.93      2.38 
3C 287.1      EHS    2.39 0.21    Xf+Jet-HS    8.65 0.76                         4.86    71.20   1.17      0.82 
              A      0.92 0.24    Xf           3.34 0.89                         4.86     2.90   1.03     17.64 
PKS 1335-127  A      0.12 0.08    Co-s         0.73 0.51                         4.86    21.50   5.93     13.72 
              B      0.22 0.05    Xf+Bnd       1.41 0.34           0.63 0.15     4.86    28.40  13.56     23.77 
4C +19.44     S12.9  0.14 0.07    Co-s         1.00 0.53 0.78 0.09 0.93 0.16 19  4.86     9.91   0.64 19   3.23 
              S17.7  0.44 0.10 19 Rf+Vnsh      3.20 0.68 0.93 0.47 0.81 0.13 19  4.86     2.48   0.86 19  17.37 
              S11.2  0.18 0.03    Co-s         1.27 0.24 0.87 0.15 0.68 0.21 19  4.86     5.34   0.31 19   2.89 
              S10                 (T)Co-s                0.88 0.14 0.61 0.20 19  4.86     6.19   0.30 19   2.43 
              S8.3                (T)Co-s                0.83 0.05 0.64 0.14 19  4.86    19.00   0.69 19   1.82 
              S5.4                (T)Co-s                0.74 0.09 0.90 0.22 19  4.86     6.69   0.18 19   1.37 
              S4     0.12 0.07    Co-s         0.84 0.53 0.74 0.05 0.55 0.13 19  4.86    16.50   0.51 19   1.55 
              S14.6  0.24 0.14    Co-s         1.70 0.98 0.86 0.09 0.88 0.17 19  4.86     9.18   0.60 19   3.28 
              S25.7               (T)Co-s                                        4.86     2.64   0.09 19   1.77 
              SHS-a               (T)Co-s                                        4.86     6.58   0.29 19   2.22 
              S15.9               (T)Co-s                0.83 0.27 0.81 0.16 19  4.86     2.79   0.58 19  10.37 
              SHS-b  0.28 0.09 19 Xf           1.98 0.67                         4.86    85.70   1.09 19   0.63 
3C 294        SHS    0.49 0.17    Xf+Jet-HS    4.21 1.40                         4.76    34.30   0.94  3   1.39 
              NHS    0.40 0.18    Xf+Jet-HS    3.43 1.50                         4.76   153.60   1.40  3   0.46 
3C 295        SHS    0.18 0.12    Co-s         1.05 0.66                         8.56  1092.00   2.17      0.06 
              NHS    0.27 0.06    Xf           1.52 0.35 0.94 0.10               8.56   995.00   5.21      0.15 
3C 299        EHS    0.35 0.10    Xf           1.84 0.50                         4.86   844.00   0.60      0.04 
PKS B1421-490 A1     0.10 0.02    Co-s         0.70 0.17           0.30 0.30 20 20.16  1960.00  13.30 20   0.08 
3C 303        HS-a   0.14 0.08    Co-s         0.36 0.20 0.84 0.10 0.40 0.20 37  8.44    83.40   3.09      1.06 
              C      0.46 0.11    Xf           1.14 0.28                         8.44     1.70   1.07     18.06 
              B      0.33 0.13    Xf           0.82 0.32                         8.44     2.45   0.83      9.74 
              A      0.46 0.16    Xf           1.16 0.41                         8.44     1.97   0.31      4.50 
PKS 1510-08   B      0.06 0.04    Co-s         0.32 0.20           0.68 0.12     4.86     8.85   6.16     34.65 
3C 325        WHS    0.12 0.07    Co-s         1.05 0.61                         4.86   235.10   0.35      0.07 
              EHS    0.12 0.09    Co-s         1.00 0.75                         4.86   264.00   0.36      0.07 
4C +00.58     C      0.21 0.03    Xf+Bnd       0.23 0.04           0.60 0.40     9.99     5.73   0.40      1.70 
              D      0.05 0.02    Co-s+Bnd     0.06 0.02           1.10 0.22     9.99     6.92   0.94      3.29 
3C 330        NHS    0.27 0.10    Xf           1.75 0.61                         4.85   818.00   0.34 13   0.02 
4C +15.55     SHS    0.29 0.11    Xf           2.52 0.92                         4.80   120.30   0.29      0.12 
              C      0.17 0.08    Co-s+Bnd     1.43 0.70                         4.80    43.20   0.53      0.62 
3C 346        B      0.22 0.03 21 Xf           0.60 0.08           1.00 0.30 21  4.86   184.30   1.60 21   0.43 
3C 345        NHS    0.17 0.03  1 Xf           1.09 0.17           0.89 0.18     8.44   114.80   3.18      0.80 
              D      0.10 0.09    Co-s         0.63 0.60 0.55                    8.44    53.40   0.70      0.37 
4C +69.21     D      0.22 0.12    Co-s         1.61 0.89                         8.44    19.07   0.46      0.69 
              C      0.07 0.04    Co-s         0.53 0.33                         8.44    23.64   2.71      3.29 
3C 351        L      0.33 0.04 22 Amb          1.67 0.23 0.70      1.00 0.13     8.44   303.00   3.40 22   0.32 
              J      0.34 0.02 22 Amb          1.71 0.10 0.75      0.86 0.11     8.44   134.60   5.20 22   1.11 
1800+440      EHS    0.02 0.09    Co-s         0.12 0.64           0.92 0.23     8.44    33.90   6.42      5.43 
4C +56.27     B      0.14 0.08    Co-s         1.01 0.59                         4.86    82.00   6.70      4.07 
3C 380        HS                  (T)Co-s                                        4.86  1426.00  51.70      1.81 
1849+670      A      0.39 0.22    Amb          2.71 1.55                         9.99     0.81   0.41     12.16 
              C      0.16 0.10    Co-s         1.13 0.67                         9.99     0.46   0.69     35.90 
4C +73.18     A      0.24 0.05    Xf+Bnd       1.06 0.23           0.89 0.15     4.86     6.98   7.18     51.25 
3C 403        F1     0.30 0.13 24 Xf           0.34 0.15                         8.35    34.50   0.90 24   0.76 
              F6     0.48 0.10 24 Xf           0.54 0.11                         8.35    41.60   2.30 24   1.60 
S5 2007+777   K15.9  0.77 0.24    Xf           3.71 1.17           0.22 0.32     1.43     3.98   0.44 26  18.71 
              K11.1  0.53 0.17    Rf           2.54 0.83           0.11 0.37     1.43     3.90   0.38 26  16.49 
              K8.5   0.14 0.09    Co-s         0.66 0.45                         1.43     4.55   0.90 26  33.47 
PKS 2101-490  K3     0.07 0.10    Co-s         0.57 0.81                        17.73     3.50   0.50 28   1.95 
              HS     0.83 0.17 28 Xf           6.76 1.38                        17.73    16.00   0.75 28   0.64 
PKS 2152-69   NHS    1.01 0.12 45 Xf           0.57 0.07           0.80 0.30 29 18.00    33.40   1.00 29   0.40 
              D      0.17 0.01 45 Xf           0.10 0.01           1.20 0.40 29 18.00     8.20   1.30 29   2.13 
4C +08.64     E      0.48 0.10    Xf+Bnd       2.89 0.60 0.71      1.19 0.32     4.80    40.70   1.92      2.38 
4C -03.79     C      0.15 0.09    Co-s+Bnd     1.19 0.72           0.17 0.36     6.00    26.90   0.50      0.75 
              B      0.37 0.16    Rf           2.92 1.23           0.44 0.26     6.00     9.01   1.30      5.82 
3C 452        EHS    1.37 0.24  3 Xf           2.06 0.36           0.93 0.30     8.40    61.70   0.34  3   0.16 
3C 454.3      NHS    0.26 0.01    Xf+Jet-HS    2.03 0.11           0.67 0.14     8.40   130.00   6.00 31   1.33 
3C 33         S1     2.27 0.18  2 Xf           2.59 0.20 0.75                    4.86   622.00   0.14  2   0.01 
Pictor A      WHS    1.00 0.15  9 Xf           0.69 0.10           0.97 0.01  9 14.94  4810.00  76.50  9   0.26 
3C 227        P1/2   0.80 0.15 10 Xf           1.27 0.24                         8.35    41.00   1.50 10   1.06 
              P3     2.30 0.15 10 Xf           3.66 0.24                         8.35    13.00   0.40 10   0.89 
              P4     0.15 0.15 10 Co-s         0.24 0.24                         8.35     1.20   0.30 10   7.25 
3C 273        A      0.25 0.10 43 Co-s         0.68 0.27           0.83 0.02 16                 46.54 16        
              B2     0.31 0.10 43 Xf           0.84 0.27           0.97 0.03 16                 19.98 16        
              B3     0.36 0.10 43 Xf           0.97 0.27           1.13 0.07 16                  3.41 16        
              C1     0.14 0.10 43 Co-s         0.38 0.27           1.07 0.06 16                  4.85 16        
              C2     0.07 0.10 43 Co-s         0.18 0.27           0.96 0.05 16                  6.25 16        
              H2     0.28 0.10 43 Xf           0.76 0.27           1.27 0.12 16                  1.30 16        
              H3     0.25 0.10 43 Xf           0.68 0.27           1.04 0.04 16                  7.82 16        
              D1     0.18 0.10 43 Co-s         0.49 0.27           1.02 0.05 16                  5.16 16        
3C 327        S2     1.46 0.13 10 Amb          2.76 0.25                         8.40    99.20   0.27 10   0.08 
              S1     2.24 0.17 10 Xf           4.23 0.32           0.77 0.42     8.40    41.70   0.27 10   0.19 
3C 353        E23    1.72 0.20 23 Xf           1.03 0.12 0.70 0.03 0.81 0.29 23  1.40    11.83   0.42 23   6.14 
              W47    2.21 0.20 23 Xf           1.32 0.12 0.63 0.05               1.40    15.58   0.31 23   3.44 
              E70    4.90 0.20 23 Xf           2.94 0.12 0.70 0.03               1.40    10.17   0.12 23   2.04 
              E88    6.78 0.20 23 Xf           4.07 0.12           0.79 0.63 23  1.40    24.82   0.24 23   1.67 
3C 390.3      B      0.40 0.15 10 Xf           0.43 0.16                         4.99    66.00   4.20 10   3.09 
              G      1.00 0.20 10 Xf           1.08 0.22                         4.99    20.00   0.40 10   0.97 
Cygnus A      B      0.15 0.15 44 Co-s         0.16 0.16           0.75 0.19 25  8.00  2160.00 293.10 25   4.10 
              A      0.44 0.15 44 Xf           0.47 0.16           0.84 0.22 25  8.00 11600.00 193.85 25   0.51 
4C +74.26     SHS   10.00 0.15 27 Xf          19.00 0.28                         1.66   228.00   7.00 27   4.48 
3C 445        SHS    1.97 0.30 30 Xf           2.17 0.33                         8.40    81.00   0.94 30   0.33 
